Secure Cloud Assisted Smart Cars Using Dynamic Groups and Attribute Based Access Control

Future smart cities and intelligent world will have connected vehicles and smart cars as its indispensable and most essential components. The communication and interaction among such connected entities in this vehicular internet of things (IoT) domain, which also involves smart traffic infrastructure, road-side sensors, restaurant with beacons, autonomous emergency vehicles, etc., offer innumerable real-time user applications and provide safer and pleasant driving experience to consumers. Having more than 100 million lines of code and hundreds of sensors, these connected vehicles (CVs) expose a large attack surface, which can be remotely compromised and exploited by malicious attackers. Security and privacy are serious concerns that impede the adoption of smart connected cars, which if not properly addressed will have grave implications with risk to human life and limb. In this research, we present a formalized dynamic groups and attribute-based access control (ABAC) model (referred as \cvac) for smart cars ecosystem, where the proposed model not only considers system wide attributes-based security policies but also takes into account the individual user privacy preferences for allowing or denying service notifications, alerts and operations to on-board resources. Further, we introduce a novel notion of groups in vehicular IoT, which are dynamically assigned to moving entities like connected cars, based on their current GPS coordinates, speed or other attributes, to ensure relevance of location and time sensitive notification services to the consumers, to provide administrative benefits to manage large numbers of smart entities, and to enable attributes and alerts inheritance for fine-grained security authorization policies. We present proof of concept implementation of our model in AWS cloud platform demonstrating real-world uses cases along with performance metrics.

==> Figures/policy.txt <==
{
  "Deer_Threat": {						
    "Source": {
      "1": {
        "Location": {
          "Location-A": {"Group": ["Location-A"]},
          "Location-B": {"Group": ["Location-B"]}
          }
      },
      "2":{
        "Location": {
          "Location-A": {"Group": ["Location-A"]},
          "Location-B": {"Group": ["Location-B"]}
          }
      }
    }
},
  "car_pool_notification": {
    "Source": {
      "Location-A": {
        "destination": {
          "Location-A": {"Notification": ["Car-A"]},
          "Location-B": {"Notification": ["Car-A", "Car-B", "Car-C"]},
          "Location-C": {"Notification": ["Car-A", "Car-B", "Car-C", "Car-D"]},
          "Location-D": {"Notification": ["Car-A", "Car-C", "Car-D"]}
        }
      },
      "Location-B": {
        "destination": {
          "Location-B": {"Notification": ["Car-B"]},
          "Location-A": {"Notification": ["Car-A", "Car-B", "Car-C"]},
          "Location-C": {"Notification": ["Car-B", "Car-C", "Car-B"]},
          "Location-D": {"Notification": ["Car-A", "Car-B", "Car-C", "Car-D"]}
        }
      },
      "Location-C": {
        "destination": {
          "Location-C": {"Notification": ["Car-C"]},
          "Location-B": {"Notification": ["Car-A", "Car-B", "Car-C"]},
          "Location-A": {"Notification": ["Car-A", "Car-C", "Car-B", "Car-D"]},
          "Location-D": {"Notification": ["Car-A", "Car-C", "Car-D"]}
        }
      },
      "Location-D": {
        "destination": {
          "Location-D": {"Notification": ["Car-D"]},
          "Location-B": {"Notification": ["Car-A", "Car-B", "Car-C", "Car-D"]},
          "Location-C": {"Notification": ["Car-D", "Car-C", "Car-B"]},
          "Location-A": {"Notification": ["Car-A", "Car-B", "Car-D"]}
		}
      }
    }
  }
}
            
			
			
			
			
			
			
			
			
			
			
		
		

		
{
  "Deer_Threat": {
    "Source": {
      "1": {
        "Location": {
          "Location-A": {"Group": ["Location-A"]},
          "Location-B": {"Group": ["Location-B"]}
          }
      },
	}
},
  "car_pool_notification": {
    "Source": {
      "Location-A": {
        "destination": {
          "Location-A": {"Notification": ["Car-A"]},
          "Location-B": {"Notification": ["Car-A", "Car-B", "Car-C"]},
          "Location-C": {"Notification": ["Car-C", "Car-D"]},
          "Location-D": {"Notification": ["Car-A", "Car-C", "Car-D"]}
        }
      },  
	}
}	










